Unsupervised Domain Adaptation of Contextual Embeddings for Low-Resource Duplicate Question Detection

Answering questions is a primary goal of many conversational systems or search products. While most current systems have focused on answering questions against structured databases or curated knowledge graphs, on-line community forums or frequently asked questions (FAQ) lists offer an alternative source of information for question answering systems. Automatic duplicate question detection (DQD) is the key technology need for question answering systems to utilize existing online forums like StackExchange. Existing annotations of duplicate questions in such forums are community-driven, making them sparse or even completely missing for many domains. Therefore, it is important to transfer knowledge from related domains and tasks. Recently, contextual embedding models such as BERT have been outperforming many baselines by transferring self-supervised information to downstream tasks. In this paper, we apply BERT to DQD and advance it by unsupervised adaptation to StackExchange domains using self-supervised learning. We show the effectiveness of this adaptation for low-resource settings, where little or no training data is available from the target domain. Our analysis reveals that unsupervised BERT domain adaptation on even small amounts of data boosts the performance of BERT.

==> 33domains.txt <==
academia
android
anime
apple
askubuntu
astronomy
aviation
bicycles
biology
bitcoin
boardgames
buddhism
chemistry
christianity
cogsci
cooking
crypto
cs
gaming
hinduism
islam
judaism
linguistics
mechanics
meta.stackexchange
meta.superuser
philosophy
politics
skeptics
sports
superuser
unix
workplace


==> figures/plot_supervised_size.tsv <==
Training Size (%)	BERT-adapted: Target	BERT
1	0.844	0.723
11	0.903	0.834
22	0.901	0.863
54	0.901	0.882


==> figures/plot_supervised_size_superuser.tsv <==
Training Size (%)	BERT-adapted: Target	BERT
1	0.957	0.901
11	0.968	0.948
22	0.967	0.952
54	0.970	0.953


==> figures/plot_unsupervised_size.tsv <==
Unsupervised Set Size (K)	BERT-adapted: Target	BERT-adapted: 33d	BERT
0	0.683	0.683	0.683
1	0.745	0.731	0.683
10	0.794	0.757	 
50	0.821	0.801	 
100	0.841	0.814	 
200	0.858	 	 
315	0.867	 	 
1000	 	0.861	0.683
2000	 	 	0.683

